Directionality Reinforcement Learning to Operate Multi-Agent System without Communication

This paper establishes directionality reinforcement learning (DRL) technique to propose the complete decentralized multi-agent reinforcement learning method which can achieve cooperation based on each agent's learning: no communication and no observation. Concretely, DRL adds the direction "agents have to learn to reach the farthest goal among reachable ones" to learning agents to operate the agents cooperatively. Furthermore, to investigate the effectiveness of the DRL, this paper compare Q-learning agent with DRL with previous learning agent in maze problems. Experimental results derive that (1) DRL performs better than the previous method in terms of the spending time, (2) the direction makes agents learn yielding action for others, and (3) DRL suggests achieving multiagent learning with few costs for any number of agents.

==> img/results/maze/maze1/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,,
0,8,3,2,2,1x1x2,3x2x2,6x1x10,8x3x10,,
25000,8,3,2,4,1x1x2,3x2x2,6x1x20,8x3x30,5x2x15,4x3x10


==> img/results/maze/maze10/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,,,,,
0,8,3,2,7,6x1x2,7x1x2,6x3x20,8x3x30,5x2x15,4x3x10,7x3x20,1x1x40,2x3x40
25000,8,3,2,3,6x1x2,7x1x2,6x3x30,4x2x15,4x3x10,,,,


==> img/results/maze/maze11/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,
0,8,3,2,2,1x2x2,3x2x2,6x1x10,8x3x10,
25000,8,3,2,3,1x2x2,3x2x2,6x1x25,8x3x35,5x2x20


==> img/results/maze/maze2/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,,
0,8,3,2,2,1x1x2,3x3x2,6x1x10,8x3x10,,
15000,8,3,2,4,1x1x2,3x3x2,6x1x20,8x3x30,5x2x15,4x3x10
30000,8,3,2,2,1x2x2,3x2x2,6x1x10,8x3x10,,


==> img/results/maze/maze3/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,
0,8,3,2,2,1x1x2,3x3x2,6x1x10,7x1x10,
25000,8,3,2,3,1x1x2,3x3x2,6x1x30,5x2x15,4x3x10


==> img/results/maze/maze4/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,
0,8,3,2,3,1x3x2,3x3x2,3x1x6,7x1x10,5x2x15
25000,8,3,2,3,1x1x2,3x3x2,6x1x30,4x2x15,4x3x10


==> img/results/maze/maze5/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,,,
0,8,3,2,5,1x3x2,3x3x2,3x1x6,7x1x10,5x2x15,1x1x5,8x2x30
25000,8,3,2,3,1x1x2,3x3x2,6x1x30,4x2x15,4x3x10,,


==> img/results/maze/maze6/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,,
0,8,3,2,2,1x1x2,3x3x2,6x1x10,8x3x10,,
25000,8,3,2,4,1x1x2,3x3x2,6x1x20,8x3x30,5x2x15,4x3x10


==> img/results/maze/maze7/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,,,
0,8,3,2,4,1x1x2,3x3x2,6x1x20,8x3x30,5x2x15,4x3x10,
25000,8,3,2,5,1x1x2,3x3x2,3x1x3,4x1x5,8x2x20,6x1x10,7x3x20


==> img/results/maze/maze8/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,,
0,8,3,2,4,1x1x2,3x3x2,6x1x20,8x3x30,5x2x15,4x3x10
25000,8,3,2,2,1x1x2,3x3x2,3x1x3,4x1x5,,


==> img/results/maze/maze9/envData.csv <==
学習回数,横,縦,エージェント数,ゴール数,スタート,,ゴール,,,
0,8,3,2,4,6x1x2,7x1x2,6x3x20,8x3x30,5x2x15,4x3x10
25000,8,3,2,2,6x1x2,7x1x2,3x1x3,4x1x5,,

